Performance bounds of adaptive MPC with bounded parameter uncertainties

Model predictive control is a control approach that minimizes a stage cost over a predicted system trajectory based on a model of the system and is capable of handling state and input constraints. For uncertain models, robust or adaptive methods can be used. Because the system model is used to calculate the control law, the closed-loop behavior of the system and thus its performance, measured by the sum of the stage costs, are related to the model used. If it is adapted online, a performance bound is difficult to obtain and thus the impact of model adaptation is mostly unknown. This work provides a (worst-case) performance bound for a linear adaptive predictive control scheme with a specific model parameter estimation. The proposed bound is expressed in terms of quantities such as the initial system parameter error and the constraint set, among others and can be calculated a priori. The results are discussed in a numerical example.

==> gfx/data2plot/big_thetas_random_study/max_costs_1.csv <==
Var1
37.2161898525473
37.2353613281026
37.2146602704474
37.2272481446752
37.2069968337298
37.2442440101288
37.2173025735143
37.2066186758443
37.2106936189108
37.274885832178
37.2172450207268
37.2070593964822
37.2385934541112
37.2068403628396
37.3309831477894
37.2056910158415
37.2108659213681
37.21023378858
37.2092082339745
37.207608819915
37.2077671370489
37.2056611790745
37.2090004475568
37.2165420103686
37.2578697600076
37.2061176749267
37.2082299584714
37.2527309592859
37.3153332349475
37.2237765278618
37.2258292253468
37.2557003526808
37.2068069247089
37.2087757428709
37.2349072684631
37.2088871238235
37.2920061987729
37.2189581760606
37.2059724236476
37.2183494585563


==> gfx/data2plot/big_thetas_random_study/max_costs_10.csv <==
Var1
37.3552987695534
38.0392453862688
37.3902306175289
37.2339168880869
39.8000928418943
41.8126021380357
38.4610918835314
37.8843360449133
37.8550969654626
37.4462420149614
39.5480595377204
38.5694956665281
39.3810713287655
40.4431470950327
38.5149029517518
37.2070013543982
37.28550305255
37.9826406034626
38.4423402045389
39.2490099786214
38.3632053116337
41.015243768906
37.2680161314339
39.4396873213295
39.2119862589393
37.2454922054567
38.4129461289445
37.5668871391622
37.4948372849734
38.7020035835141
42.6710893021841
38.1903981087432
37.7453979628277
38.277719797902
41.9170350483206
40.8814672356321
37.3983204921731
37.2202491416106
38.16429858253
38.1546357472098


==> gfx/data2plot/big_thetas_random_study/max_costs_11.csv <==
Var1
37.7668720569058
38.271451079163
37.7446177114919
37.3703631797237
37.2268206910165
38.8148824228151
37.9692315721283
37.8193044011209
37.250570055407
37.6391315606541
37.243698270121
40.7806695311661
39.8183705121556
39.5848961934014
37.2625541160074
38.9261890688874
37.2825962061593
39.4389227155309
37.2924419766225
39.7850254647404
37.6899904035317
41.1129255759662
41.4092485396566
37.2539083207641
37.4128660366843
37.2304397844063
37.7457364020096
40.2420121897635
37.2538769193778
39.9065521744574
39.5662303988644
38.477951297558
38.7488367116116
37.5204356121751
37.783180062122
40.2520001802537
41.2850139373044
39.4416830763577
41.1023396530309
43.4216959614589


==> gfx/data2plot/big_thetas_random_study/max_costs_12.csv <==
Var1
39.1221600007872
39.1064708217438
44.5268643174412
37.9144277793324
40.6125561356735
37.7815433412452
37.4206859957379
39.1400131216911
37.2165418676496
40.7000103663568
37.2416596867636
37.722749042595
37.2157239505386
37.9280538231389
37.3366216773357
39.5885356991815
39.2203536118188
42.2432261867366
42.1605125515539
37.2352602571666
37.4668483789735
37.88610575653
44.6283783323582
37.8932337705885
38.7993424084936
38.5715898573459
39.4362360944938
39.5228683345521
39.2993540031469
37.6268162786029
43.1944233624575
41.4886610318818
42.1960888766506
38.9352410383179
37.2385176280278
40.9264742519398
38.3478967415289
42.290401333907
39.0244425008814
42.5929691140976


==> gfx/data2plot/big_thetas_random_study/max_costs_13.csv <==
Var1
42.7023483923943
43.0330332712767
40.2311849415558
39.0310990179125
37.2393457198318
43.9699246119685
39.9437700436809
37.6022936104086
40.6833849652909
39.9415544380397
44.484810498041
39.2996892689021
37.2223009429363
37.4665010440439
39.6131467961844
40.6289746594405
41.3229525184743
38.8419474482706
38.2185917562319
39.9648528619295
40.1149753568092
40.124818406929
43.9155584610227
37.7490600949409
37.2244446845389
38.569850930211
42.569099928015
37.8964447114621
38.3434729479849
39.131898523304
45.3903870231471
37.6007300597192
42.2206765684127
37.396250586225
38.0151638581126
48.2389357574286
38.7072380252764
42.0094717972264
42.7489341006609
40.9260969575054


==> gfx/data2plot/big_thetas_random_study/max_costs_14.csv <==
Var1
37.3321129421136
38.0679744891462
38.4233381508651
38.9702367750906
39.4842047271858
37.2242316074313
39.3433413397412
40.1415223362584
38.368599313422
37.5759212520509
43.3585437445116
37.2138698771359
37.8304079456655
37.3604419424093
45.5190731984841
38.772267196776
43.6255087405406
39.3917544601076
47.0609792455113
37.5979826264191
40.7637621633211
45.1106152789111
37.4798368878208
37.633365865804
40.6026595084358
37.216390306337
37.5502580262841
38.0988247511548
37.2144339649856
37.9499534872451
37.3376216288
38.1426557453572
42.59607724718
43.7763654390689
38.8642316901153
38.7308181230814
40.5982829794654
37.5513176562433
40.828521101925
38.9675997769102


==> gfx/data2plot/big_thetas_random_study/max_costs_15.csv <==
Var1
41.1379341007724
41.1263436891572
39.5744001102175
43.4315300243733
44.0407210879923
37.6215168029353
40.9851186569762
43.2349614209467
37.4272697429845
37.9562541963374
43.7669336717176
37.3543765638524
42.9073711513118
42.794195310402
41.6425689740916
38.9660206943998
38.8212860842717
47.785570875454
38.0828449464746
41.7590566962578
37.7273302790018
46.8417693465675
43.4997603239315
40.2148198781038
37.267522517442
37.4318890204538
37.6261253757832
37.2289658116027
40.0388864242041
40.3365053657116
39.8432178687373
37.264496607485
42.581539965412
46.2929068100149
42.4327885675505
44.2905055277903
37.227579020411
39.019151440597
42.7502596128103
40.6378640744669


==> gfx/data2plot/big_thetas_random_study/max_costs_16.csv <==
Var1
39.4794372562523
37.721167513871
43.6309928620799
41.5219820006013
38.3023448716977
42.841743668839
37.9656539728661
38.1572550684705
37.2145460708654
38.4911620713807
37.6120902789479
40.978681796989
38.3214446731607
43.6378783798096
48.0308122857317
43.0029823079518
42.8771582686952
39.1070697979667
37.2337364270441
40.4989189450412
37.2177216032665
42.9181999812046
39.6463531800016
38.6893105235894
42.3478782759622
44.2355325859873
41.7459982132207
37.2222124443785
37.4342225074418
37.2083103943602
48.6491510468416
38.2735531038718
42.265753461304
43.2274148052769
37.210237805553
37.3972031158416
40.4235631103912
37.3159745557008
47.9792394829883
41.9025993464249


==> gfx/data2plot/big_thetas_random_study/max_costs_17.csv <==
Var1
46.9956861998033
37.6400052274416
42.6652750294348
37.2562315239055
38.5467900956787
37.2099639256303
37.8935360107272
42.1176112886305
42.1364747234015
41.4869930011065
39.5035087674401
47.5762120740156
40.8122551252461
42.0235063985885
37.4274977108332
45.4898084323654
37.4415580342093
42.0975567839156
40.7724770521968
40.2620676679488
37.8153061572397
41.9879727516776
37.5818658527156
37.2172653817741
41.3708489087203
43.0700148172109
40.4965244097615
41.8221382412424
37.7988703605571
37.9859155655548
40.2096953485124
46.8889281469256
39.2786266216468
46.4410716207543
37.7868793364673
37.2981444020259
40.6699525483125
39.3553534112627
44.5369557555352
37.235798341594


==> gfx/data2plot/big_thetas_random_study/max_costs_18.csv <==
Var1
44.8193349310802
37.3553006871438
42.5630329400914
41.3255607273134
47.2146967952794
39.7548961588468
38.180124937139
46.2609488887304
45.8011157156314
39.4118953384011
40.6352252625784
45.2151960757661
46.7906319260827
43.4722910639799
38.2332593581103
39.4201989410231
38.2761317073086
38.5155420687154
37.2197440708134
37.262710680012
37.6796492869829
40.7075484875729
37.2272121428246
46.3263444441188
45.0640156689112
37.3887559680077
37.6340431666513
40.6885540990636
38.0433314761037
37.2848468467119
39.6309921062766
47.3128110069698
37.2660858930512
40.9901520446472
37.3507358914128
37.2847084876339
38.1020322018331
39.0357781989054
39.082951253023
38.7998762013381


==> gfx/data2plot/big_thetas_random_study/max_costs_19.csv <==
Var1
38.2621825616461
39.0695003770727
38.0136855781039
37.9411628663422
38.1688932443661
38.8065634951688
39.7394149335316
38.0681784510896
37.908346821945
39.732342033011
40.2423983677261
39.811194712581
37.9572994402194
40.1790537679174
38.1179436158556
38.5692303512985
39.5172770427162
38.2510624561598
37.9435945796274
38.1509092390635
38.9739654842461
39.1982379681813
38.336331269074
38.3831680916192
38.146496651939
39.210354164046
38.4000560899779
38.058869756959
39.0789715308953
38.0168700715113
39.6045352263647
38.0985020843448
37.9608391401824
38.0607201054979
38.695013129329
39.2238977408979
37.962298905297
38.3698970370823
39.3686431959103
37.9616327624931


==> gfx/data2plot/big_thetas_random_study/max_costs_2.csv <==
Var1
37.3484507801821
37.2640293543558
37.2269248760542
37.3134162951109
37.3687920289847
37.2070455646223
37.2131135716366
37.4601884972123
37.2573965534843
37.3952613790013
37.3374151356874
37.2834454147613
37.2802507119654
37.2573338672963
37.2414621711227
37.2094534679554
37.3077875453399
37.2994803855548
37.2419355407754
37.46941127822
37.2418928376845
37.568702089949
37.2168631857812
37.2059845518935
37.2341465987431
37.2989533477641
37.2965418323547
37.2063347826864
37.3290459391913
37.2544185875919
37.7358680326867
37.2659463934642
37.2078112312848
37.3194378781459
37.2071267511065
37.2313586649984
37.2177058786486
37.2493727549812
37.222841533485
37.2261033565419


==> gfx/data2plot/big_thetas_random_study/max_costs_3.csv <==
Var1
37.2272298539558
37.2068932048707
37.3651606773887
38.4465793271351
37.5776314440202
37.4077802698565
37.6836589039833
37.2762499815951
37.578512786174
37.2082155265587
37.4389000346015
37.7037354361288
37.216894498023
37.3585760784456
37.4140409967115
38.0099147779226
37.5688538557535
37.2564707904174
37.2069135782121
37.2087170366976
37.2118971131738
37.2121898081735
37.2074074182725
38.2209787592132
37.4119992047581
37.2128541490506
37.6706376887702
37.5651121178974
37.2155773151863
37.884771602683
38.4661703664803
37.5099163874591
37.7286391227599
37.5125462415065
37.4015912373378
37.2111123601278
37.2420609080928
37.2502513305513
37.2404808696544
37.2089710800607


==> gfx/data2plot/big_thetas_random_study/max_costs_4.csv <==
Var1
37.3299960683478
37.2132028815531
37.7494341131444
37.2707759367937
37.2426196553604
37.3653437622612
37.2065260190542
37.2715257667092
37.2463491801075
37.8275324287728
37.9342612178459
37.2069615665863
38.5055813380175
37.2458876883411
37.252616613588
38.4076408232477
37.2184717565632
37.7541579792394
37.7555569050643
37.2064031302508
37.532741859225
38.3407548723549
37.384165192758
37.4529455848398
37.563794430058
37.273037456009
37.2081028626967
37.9489058006983
37.7047363794303
37.5070165434601
37.9399974348247
38.0862833697607
37.2079872429286
37.5453026493566
37.6291393536507
38.6373359140901
37.3069663042077
37.2144731270395
37.2832948269203
37.2126298677103


==> gfx/data2plot/big_thetas_random_study/max_costs_5.csv <==
Var1
37.2133699894315
37.2453675510952
37.7803255677368
37.7722717341235
37.3677467978808
37.2739494002272
38.1240848351805
37.455080323419
38.9090234928469
37.8052307383136
38.03681080405
38.4535105796186
37.7091267413809
37.9619479458705
37.2150944819951
38.9954961084676
38.1266672424444
39.7245740646645
38.6028327836723
37.2628213688005
37.2843312213886
38.0458783804619
38.4187405409701
37.2915957348749
37.5803151322055
37.2105767219829
37.7002307209692
37.2514296048994
37.2835828903567
37.2615308397364
38.6326557006522
37.7137047261251
37.3340141756298
37.55127895796
39.3325628633862
38.4330425769393
37.5723149829454
37.2091785009759
37.8959483591099
38.4256506192535


==> gfx/data2plot/big_thetas_random_study/max_costs_6.csv <==
Var1
38.1306175130008
37.6776865692881
38.7889749554667
39.4364406784968
37.8269606383204
38.337011710528
39.7072824936999
37.2638892964727
37.2142899040236
37.9669868820368
40.6954109096829
37.6864803013567
39.2124598455902
37.2530320096232
39.0680681516905
37.2417591972399
37.7406457447297
37.3464492106723
38.3175159014302
37.239008635184
37.3129495430601
39.0023268226917
39.3242607121609
37.2088602656301
37.6793518461364
38.0265414837666
37.2526432702941
40.7174391634119
37.3391407825649
37.2693637235402
38.1882150854336
39.3588724737506
38.002792237162
38.1690240366884
38.4396970287841
37.47786710676
37.208547617393
37.5483990212668
39.2356947967419
40.2708772355434


==> gfx/data2plot/big_thetas_random_study/max_costs_7.csv <==
Var1
37.2557083056106
40.223417274051
38.3983365410868
37.3931152507674
37.8597589094667
40.3132107537006
40.1597351952146
40.5674209365122
38.0494818629276
38.423003718193
37.5665694081585
38.5898604218699
37.4946509389249
37.3128795050223
37.3277600068521
38.9529349612409
39.4543087233903
37.2320007588881
37.7507575283019
37.2455212633373
39.4912292437273
38.1262525717024
37.2973085504872
37.2248099905491
37.2991243571942
37.7666265975421
39.9380292051867
38.41120357882
40.5822324445323
37.5871405060854
37.3970371562503
37.2075937569953
37.3963421632769
37.6310560234178
41.6705808230583
38.6567879960122
39.3280958255599
37.2988373814465
39.1840469673561
41.9188151853407


==> gfx/data2plot/big_thetas_random_study/max_costs_8.csv <==
Var1
39.1972809682564
39.2735763525974
41.081026124927
37.5563292266323
39.4167417301316
37.449375303726
40.1761763414467
42.2248774556937
38.0792197409718
37.2930543209799
40.7953958959331
40.0970886704929
37.2065904285088
37.8064155063624
37.5003692688274
39.3767825442619
37.646159992428
37.2672138742379
38.2662824660203
41.4037606283535
37.9999495987884
38.5405107747715
43.6908561264705
37.2399721390684
37.2671604781869
38.6179812307902
38.4173699572661
37.330062639694
37.3611140291995
41.1768898667422
37.2240870537558
37.239382644053
38.8571846126493
38.4663238512961
41.2760921029707
37.4229860748563
38.7874166959945
39.6417613384009
39.6805660196192
37.2368304497852


==> gfx/data2plot/big_thetas_random_study/max_costs_9.csv <==
Var1
40.4482539294383
37.9291603403104
38.298230819129
37.767172525002
40.4819379513863
40.845386841039
40.4667702278374
37.9593135165542
37.3436711374464
37.6870400873513
37.3805875997888
37.4257167768144
37.4441973857656
38.3675501739435
38.6812838971695
37.6943695083075
40.990203077837
37.2629174481952
39.1262280202924
38.3766707827745
38.5630788417035
37.2986196428369
41.2554292499823
37.3519599479735
40.6332631224905
38.2891673529274
37.7278378242042
38.5434377766192
37.2624294618156
39.7903943796281
39.573019196935
38.1009066560874
37.2354158297871
38.7149589523367
37.758564337203
40.4935733755006
38.5003551499011
37.291473951409
37.2729655578456
38.5380699172922


==> gfx/data2plot/different_big_thetas/trajectories10.csv <==
x,y
-3,-1
-2.48853013287154,-0.611005050964864
-1.9351341534271,-0.590762309176611
-1.49694953417618,-0.434344509157899
-1.13620499174149,-0.346826958648249
-0.859375892438752,-0.26000246360579
-0.64641320211549,-0.198108093273307
-0.48553978872732,-0.148595647161427
-0.364112437993531,-0.111813585663947
-0.27291463756783,-0.0837966566035555
-0.204462693135772,-0.0628355423827331
-0.153150972920525,-0.0470693231013376
-0.114699797289298,-0.0352603951531807
-0.0858972414762888,-0.026406973903583
-0.0643245944716061,-0.0197763453833829
-0.0481688809542484,-0.0148095391112474
-0.0360703528103177,-0.0110900589312981
-0.0270104312552559,-0.00830457241723712
-0.0202261093544522,-0.00621867603015978
-0.0151456855557601,-0.00465674366587255
-0.0113414114690074,-0.00348702583958778


==> gfx/data2plot/different_big_thetas/trajectories12.csv <==
x,y
-3,-1
-2.0834599407985,-0.713988998102076
-1.40794191795292,-0.501208607696625
-0.943887745724173,-0.336247225199978
-0.629643278238156,-0.226164505490176
-0.419496033791154,-0.150565873194846
-0.27920439974347,-0.10041223715854
-0.185790521516215,-0.066794840405212
-0.123602218739046,-0.0444595310215588
-0.0822276996755495,-0.029573191496113
-0.054699967486366,-0.0196755496971852
-0.036387835700361,-0.0130880406399723
-0.0242058341927452,-0.0087067300528613
-0.0161021696283207,-0.00579178862885042
-0.0107114238900458,-0.00385283573974406
-0.00712535299180173,-0.00256297351282678
-0.00473982451470079,-0.0017049202340726
-0.00315300883890532,-0.00113410569815437
-0.00209742833567253,-0.0007544350964025
-0.00139524450117452,-0.000501857816522459
-0.000928139134735988,-0.000333845648843151


==> gfx/data2plot/different_big_thetas/trajectories13.csv <==
x,y
-3,-1
-2.56525508573944,-0.591498707015396
-2.04596362133493,-0.604935014663038
-1.61511017260071,-0.455574219420879
-1.24883968718144,-0.371421941911752
-0.960655798242307,-0.283975671574206
-0.734220476811946,-0.220059574043224
-0.559954002903812,-0.167789494133935
-0.426188423380317,-0.128192906929864
-0.324117940087535,-0.0975216782883603
-0.246336064945825,-0.0741983695284338
-0.187168269258092,-0.0563867613012217
-0.142182077223303,-0.0428483875045052
-0.107997390876603,-0.0325491670462981
-0.0820262527209739,-0.024724140005155
-0.062298546936952,-0.0187784717348107
-0.0473144357038933,-0.0142622754612074
-0.0359339143855403,-0.0108319023700601
-0.0272905530325736,-0.00822652880091726
-0.020726257011304,-0.00624773434506043
-0.0157407839813878,-0.00474498107545652


==> gfx/data2plot/different_big_thetas/trajectories14.csv <==
x,y
-3,-1
-1.41966512431974,-0.882750392122101
-0.934528770471167,-0.255174644176131
-0.553606393019741,-0.25984580671572
-0.349592827294744,-0.123012170209908
-0.212793521234879,-0.0893117379109001
-0.13237809874376,-0.0502619856515486
-0.0813163550431785,-0.0327701833075586
-0.0503235694044469,-0.0195917089606898
-0.0310085424300429,-0.0123198325391696
-0.0191556292927379,-0.00752096015622936
-0.0118159014289036,-0.00467152704587413
-0.00729480238490145,-0.00287240656792318
-0.00450137001205171,-0.00177663748473503
-0.00277844598763975,-0.00109512016343176
-0.00171467796308993,-0.000676384546085323
-0.00105829624601999,-0.000417265787390607
-0.000653135662286355,-0.000257592834832089
-0.0004031047601362,-0.00015895374267786
-0.000248783579500288,-9.81118803241633e-05
-0.000153541460028178,-6.05490657596429e-05


==> gfx/data2plot/different_big_thetas/trajectories3.csv <==
x,y
-3,-1
-1.90406724693144,-0.759597310102177
-1.21248976467396,-0.451880876642394
-0.761723045527862,-0.297833197049928
-0.4803582333277,-0.183383248330477
-0.30182781913753,-0.116961389452405
-0.18993652813387,-0.0730129751267038
-0.119395228122362,-0.0461169181779644
-0.0750918640921703,-0.0289278008075189
-0.0472124363029871,-0.0182155980266061
-0.0296891453285083,-0.0114448115847721
-0.0186678229272198,-0.00719978772021928
-0.0117385397152966,-0.00452605252162219
-0.00738109406766247,-0.0028463864576271
-0.0046412445729726,-0.00178966086352464
-0.00291840681907969,-0.00112538130613397
-0.00183509034947974,-0.000707626968422757
-0.00115390319732433,-0.000444957340526978
-0.000725571705876584,-0.000279788696433561
-0.000456243104206896,-0.000175929032544792
-0.000286899915365399,-0.00011062282416614


==> gfx/data2plot/different_big_thetas/trajectories7.csv <==
x,y
-3,-1
-2.27835169158223,-0.664440247902824
-1.6535112293257,-0.546349665789737
-1.19356835928712,-0.383158606381572
-0.852203006565966,-0.281581895020608
-0.607884034332149,-0.199324428881634
-0.432417470913812,-0.142840768973401
-0.307532589786927,-0.101380688431642
-0.21856016639267,-0.0721890903839039
-0.155319395317855,-0.0512738313684755
-0.110357062244911,-0.0364492067290655
-0.0784095974371888,-0.025893749365696
-0.0557080616790789,-0.0183992500452511
-0.0395791015666513,-0.0130716713099487
-0.0281195615139783,-0.00928728170322804
-0.0199779884927317,-0.00659820596054739
-0.0141936245089746,-0.00468783508040082
-0.0100840668234427,-0.00333051665278713
-0.00716433991265995,-0.00236622767060295
-0.00509000119085379,-0.00168110400201864
-0.00361642992905638,-0.00119432280848185


==> gfx/data2plot/different_big_thetas/trajectories9.csv <==
x,y
-3,-1
-2.36236963105635,-0.643079754816181
-1.76207157375596,-0.565124759461484
-1.3087596063734,-0.40294937870887
-0.95825743769897,-0.306723868028471
-0.700529889295628,-0.222123953906082
-0.510186836567086,-0.16336635344236
-0.371373668699078,-0.118652277145227
-0.270055742392572,-0.0865004742148327
-0.196351963833349,-0.0628572462016878
-0.142721584561058,-0.0457211496640129
-0.103734617008345,-0.0332268248636772
-0.0753917663827209,-0.0241529292014467
-0.0547921642862127,-0.0175528862803483
-0.0398202643473074,-0.0127571948170699
-0.0289393048666401,-0.00927119030478006
-0.0210314700761107,-0.0067378687503251
-0.0152844771411496,-0.00489669176507268
-0.011107868640731,-0.00355864446859754
-0.00807254181810376,-0.00258621524749986
-0.00586651822965625,-0.00187953999938458


==> gfx/data2plot/different_thetas/max_costs_worst_case.csv <==
x,y
0,37.9205380778218
0.05,37.9326709788826
0.1,37.979829924051
0.15,38.156303059921
0.2,38.369517271737
0.25,38.6280247248573
0.3,39.0649866345781
0.35,39.8083049554483
0.4,40.8028513557451
0.45,42.1468595579113
0.5,44.2058607982622


==> gfx/data2plot/different_thetas/trajectories1.csv <==
x,y
-3,-1
-1.41508731822461,-0.883914241129338
-0.90318688825458,-0.260616118627108
-0.520054563494216,-0.251667136380557
-0.318359028958193,-0.116340894424952
-0.187870688512032,-0.0818251260121299
-0.113317114947925,-0.0445839751539579
-0.0674629876680963,-0.0282322854784297
-0.0404784162535842,-0.0163329687917638
-0.02417490017542,-0.0099704118570348
-0.0144782419290148,-0.00589389672016504
-0.00865658947623329,-0.00355156765074268
-0.00518092316742134,-0.00211574133856464
-0.00309891585546694,-0.00126903189286223
-0.00185428360820588,-0.000758056779529953
-0.00110931115494192,-0.000453953913872125
-0.0006637240598579,-0.000271446624467319
-0.00039684886449408,-0.000162519354133335
-0.000237449400775584,-9.70785036677397e-05
-0.000142028296541042,-5.81355753833191e-05
-8.49922843260182e-05,-3.47471844359682e-05


==> gfx/data2plot/different_thetas/trajectories2.csv <==
x,y
-3,-1
-1.4214510336839,-0.8822963473685
-0.992343818962468,-0.24146166715748
-0.607525815439136,-0.277818986324979
-0.39765425521276,-0.133146029397864
-0.250392974255541,-0.101053556052305
-0.161099449304027,-0.0587322621181185
-0.102379371739732,-0.039579984916407
-0.0655137429805499,-0.0245110913942997
-0.0417585342581919,-0.015917710586082
-0.026675970285643,-0.0100621315595253
-0.0170196253347654,-0.00645814192099584
-0.0108664174382595,-0.00410945852805279
-0.00693504492110766,-0.00262768045199796
-0.00442689056427902,-0.00167561846742626
-0.00282555115738635,-0.00107008609448053
-0.00180359206281476,-0.00068283352692043
-0.0011512194668612,-0.000435924431672616
-0.000734830633366961,-0.000278225359769696
-0.000469041413418688,-0.000177600960158183
-0.000299354431442478,-0.000113368761560236


==> gfx/data2plot/different_thetas/trajectories3.csv <==
x,y
-3,-1
-1.42734093461109,-0.880798914929384
-1.09758600735727,-0.217956213119754
-0.70184040391494,-0.31117070659399
-0.484700674964554,-0.149667219802753
-0.320624982619579,-0.122205850572315
-0.216976840596621,-0.0741697130336366
-0.144997833731791,-0.0526549687577677
-0.0975498548940102,-0.0342987889354471
-0.0653864302745281,-0.023399899602019
-0.0439146526353769,-0.0155667005633101
-0.0294619177707535,-0.0104978413111588
-0.0197772524968528,-0.00702727151048291
-0.0132719101041407,-0.00472296469726567
-0.00890786491097545,-0.00316737970692356
-0.00597824912833708,-0.00212663232403421
-0.00401212785112678,-0.00142700560128368
-0.00269269035259456,-0.000957727950124996
-0.00180718227122234,-0.00064276074539146
-0.00121287601352031,-0.000431388519413617
-0.000813859460861958,-0.000289560667971826


==> gfx/data2plot/different_thetas/trajectories4.csv <==
x,y
-3,-1
-1.43082188904414,-0.879913926514201
-1.21736751413626,-0.189424661765989
-0.851106397336311,-0.338887912489645
-0.64105542606446,-0.17694957808229
-0.46384730745418,-0.156419956254822
-0.341923408796285,-0.104941280397631
-0.249521269256189,-0.0804228735343307
-0.182937596921246,-0.0575754723890683
-0.133780303787242,-0.0426227845532202
-0.0979455657919303,-0.0310194941656543
-0.071663843474582,-0.0227657222763392
-0.0524496726856176,-0.0166367921398851
-0.038381052199349,-0.012183623369094
-0.0280881783602615,-0.00891288120733453
-0.0205548821713354,-0.00652363725099728
-0.0150423695215495,-0.00477361825527676
-0.0110081553203678,-0.00349353570282825
-0.00805591978371232,-0.00255655718173934
-0.00589541527173604,-0.00187094244515202
-0.00431440625803171,-0.00136915302648243


==> gfx/data2plot/different_thetas/trajectories5.csv <==
x,y
-3,-1
-1.43379895026231,-0.879157046543481
-1.34980620445823,-0.157397049659366
-1.02548435013748,-0.367272120270526
-0.837007649984954,-0.206376759121617
-0.604797920992484,-0.21021229485267
-0.450614893342159,-0.134148163547759
-0.33020376838363,-0.106612108680595
-0.243809304212557,-0.0757122630495717
-0.179270339661368,-0.056796214742162
-0.132060651877689,-0.0414360473965193
-0.097181936681755,-0.0306442122583908
-0.0715480509519908,-0.0225068259096203
-0.0526620178561502,-0.0165863212414483
-0.0387656896749729,-0.0122022197951695
-0.0285344365868443,-0.00898451568764855
-0.0210041563447571,-0.00661245070471156
-0.0154609171467598,-0.00486771153059969
-0.0113807028425674,-0.00358295598640462
-0.00837723848979562,-0.00263743891196072
-0.00616665207630107,-0.00194132281040355

